LAC-Nav: Collision-Free Mutiagent Navigation Based on The Local Action Cells

Collision avoidance is one of the most primary requirement in the decentralized multiagent navigations: while the agents are moving towards their own targets, attentions should be paid to avoid the collisions with the others. In this paper, we introduce the concept of local action cell, which provides for each agent a set of velocities that are safe to perform. Based on the realtime updated local action cells, we propose the LAC-Nav approach to navigate the agent with the properly selected velocity; and furthermore, we coupled the local action cell with an adaptive learning framework, in which the effect of selections are evaluated and used as the references for making decisions in the following updates. Through the experiments for three commonly considered scenarios, we demonstrated the efficiency of the proposed approaches, with the comparison to several widely studied strategies.

==> completion_time.tikz <==

\pgfplotstableread[row sep=\\,col sep=&]{
scenario    & LAC-Learn & LAC-Nav & BVC   & CNav & ALAN & ORCA \\
Reflection  & 12.8 & 3.8     & 4.9   & 4.9  & 4.9  & 4.9 \\
Circle      & 1.2  & 0.1     & 0.2   & 4.9  & 4.9  & 4.9\\
Crowd       & 15.5 & 10.4    & 13.4  & 4.9  & 4.9  & 4.9\\
}\mydata

\begin{tikzpicture}
\begin{axis}[
    xbar,
    bar width=0.2cm,
    xlabel=ctime (s),
    height= 0.5\textwidth,
    symbolic y coords={Reflection, Circle, Crowd},
    ytick=data,
    tickwidth=0,
    nodes near coords,
    nodes near coords align={horizontal},
    nodes near coords style={font=\tiny},
    y tick label style={yshift=1, font=\small, rotate=90},
]
    \addplot table[y=scenario, x=ORCA]{\mydata};
    \addplot table[y=scenario, x=ALAN]{\mydata};
    \addplot table[y=scenario, x=CNav]{\mydata};
    \addplot table[y=scenario, x=BVC]{\mydata};
    \addplot table[y=scenario, x=LAC-Nav]{\mydata};
    \addplot [grid] table[y=scenario, x=LAC-Learn]{\mydata};
    % \legend{LAC-Learn, LAC-Nav, BVC, CNav, ALAN, ORCA}
\end{axis}
\end{tikzpicture}


==> lac.tikz <==
\begin{tikzpicture}
  \draw (0,0) rectangle (15,4);
  %
  % \filldraw[fill = black] (9, 10) circle [radius = 0.25];
  % \draw [->] (9.5, 10) -- (10, 10);
  % \draw (12, 10.75) circle [radius = 0.25];
  % \draw [->] (11.5, 10.75) -- (11, 10.75);
  % \draw (12, 9.25) circle [radius = 0.25];
  % \draw [->] (11.5, 9.25) -- (11, 9.25);
  %
  % \filldraw[fill = black] (3.5, 10) circle [radius = 0.1];
  % \draw [->] (3.5, 10) -- (2, 10);
  % \draw [->] (3.5, 10) -- (3.5 - 1.065, 10 + 1.065);
  % \draw [->] (3.5, 10) -- (5, 10);
  % \draw [->] (3.5, 10) -- (3.5 + 1.065, 10 + 1.065);
  % \draw [->] (3.5, 10) -- (3.5, 11.5);
  % \draw [->] (3.5, 10) -- (3.5 - 1.065, 10 - 1.065);
  % \draw [->] (3.5, 10) -- (3.5, 8.5);
  % \draw [->] (3.5, 10) -- (3.5 + 1.065, 10 - 1.065);
  % \draw [dotted] (2, 10) -- (3.5 - 1.065, 10 + 1.065);
  % \draw [dotted] (3.5, 11.5) -- (3.5 - 1.065, 10 + 1.065);
  % \draw [dotted] (5, 10) -- (3.5 + 1.065, 10 + 1.065);
  % \draw [dotted] (3.5, 11.5) -- (3.5 + 1.065, 10 + 1.065);
  % \draw [dotted] (5, 10) -- (3.5 + 1.065, 10 - 1.065);
  % \draw [dotted] (2, 10) -- (3.5 - 1.065, 10 - 1.065);
  % \draw [dotted] (3.5, 8.5) -- (3.5 + 1.065, 10 - 1.065);
  % \draw [dotted] (3.5, 8.5) -- (3.5 - 1.065, 10 - 1.065);
  %
  % \draw [dotted] (1, 8) -- (14, 8);

  \filldraw[fill = black] (5.25, 2) circle [radius = 0.25];
  \draw [->] (5.75, 2) -- (6.25, 2);
  \draw (6, 2.75) circle [radius = 0.25];
  \draw [->] (5.5, 2.75) -- (5, 2.75);
  \draw (6, 1.25) circle [radius = 0.25];
  \draw [->] (5.5, 1.25) -- (5, 1.25);

  \filldraw[fill = black] (2.5, 2) circle [radius = 0.1];
  \draw [->] (2.5, 2) -- (1, 2);
  \draw [->] (2.5, 2) -- (2.5 - 1.065, 2 + 1.065);
  \draw [->] (2.5, 2) -- (2.5 + 1.065, 2);
  \draw [->] (2.5, 2) -- (2.5 + 0.5325, 2 + 0.5325);
  \draw [->] (2.5, 2) -- (2.5, 2 + 1.065);
  \draw [->] (2.5, 2) -- (2.5 - 1.065, 2 - 1.065);
  \draw [->] (2.5, 2) -- (2.5, 2 - 1.065);
  \draw [->] (2.5, 2) -- (2.5 + 0.5325, 2 - 0.5325);
  \draw [dotted] (1, 2) -- (2.5 - 1.065, 2 + 1.065);
  \draw [dotted] (2.5, 2 + 1.065) -- (2.5 - 1.065, 2 + 1.065);
  \draw [dotted] (2.5 + 1.065, 2) -- (2.5 + 0.5325, 2 + 0.5325);
  \draw [dotted] (2.5, 2 + 1.065) -- (2.5 + 0.5325, 2 + 0.5325);
  \draw [dotted] (2.5 + 1.065, 2) -- (2.5 + 0.5325, 2 - 0.5325);
  \draw [dotted] (1, 2) -- (2.5 - 1.065, 2 - 1.065);
  \draw [dotted] (2.5, 2 - 1.065) -- (2.5 + 0.5325, 2 - 0.5325);
  \draw [dotted] (2.5, 2 - 1.065) -- (2.5 - 1.065, 2 - 1.065);

  \draw [dotted] (7, 0.5) -- (7, 3.5);

  \filldraw[fill = black] (9.25, 2) circle [radius = 0.25];
  \draw [->] (9.75, 2) -- (10.25, 2);
  \draw (8.5, 2.75) circle [radius = 0.25];
  \draw [->] (8, 2.75) -- (7.5, 2.75);
  \draw (8.5, 1.25) circle [radius = 0.25];
  \draw [->] (8, 1.25) -- (7.5, 1.25);

  \filldraw[fill = black] (12.5, 2) circle [radius = 0.1];
  \draw [->] (12.5, 2) -- (12.5 - 1.4, 2);
  \draw [->] (12.5, 2) -- (12.5 - 0.7, 2 + 0.7);
  \draw [->] (12.5, 2) -- (14, 2);
  \draw [->] (12.5, 2) -- (12.5 + 1.065, 2 + 1.065);
  \draw [->] (12.5, 2) -- (12.5, 2 + 1.4);
  \draw [->] (12.5, 2) -- (12.5 - 0.7, 2 - 0.7);
  \draw [->] (12.5, 2) -- (12.5, 2 - 1.4);
  \draw [->] (12.5, 2) -- (12.5 + 1.065, 2 - 1.065);
  \draw [dotted] (12.5 - 1.4, 2) -- (12.5 - 0.7, 2 + 0.7);
  \draw [dotted] (12.5, 2 + 1.4) -- (12.5 - 0.7, 2 + 0.7);
  \draw [dotted] (14, 2) -- (12.5 + 1.065, 2 + 1.065);
  \draw [dotted] (12.5, 2 + 1.4) -- (12.5 + 1.065, 2 + 1.065);
  \draw [dotted] (14, 2) -- (12.5 + 1.065, 2 - 1.065);
  \draw [dotted] (12.5 - 1.4, 2) -- (12.5 - 0.7, 2 - 0.7);
  \draw [dotted] (12.5, 2 - 1.4) -- (12.5 + 1.065, 2 - 1.065);
  \draw [dotted] (12.5, 2 - 1.4) -- (12.5 - 0.7, 2 - 0.7);
\end{tikzpicture}

